Managing large-scale scientific hypotheses as uncertain and probabilistic data with support for predictive analytics

The sheer scale of high-resolution raw data generated by simulation has motivated non-conventional approaches for data exploration referred as `immersive' and `in situ' query processing of the raw simulation data. Another step towards supporting scientific progress is to enable data-driven hypothesis management and predictive analytics out of simulation results. We present a synthesis method and tool for encoding and managing competing hypotheses as uncertain data in a probabilistic database that can be conditioned in the presence of observations.

==> data/adair.csv <==
pO2,SHbO2.Ad
0,0
1,.0037891005664571773E2
2,.007569432362659728E2
4,.015514418867462432E2
6,.025148185944542743E2
8,.03842424852307708E2
10,.05766219722496784E2
12,.08514983235270858E2
14,.12262682929479315E2
16,.1707535783378562E2
18,.2287574804485783E2
20,.29444372305600713E2
22,.3646170178699636E2
24,.4357600137490337E2
26,.5047004565782205E2
28,.5690491679155267E2
30,.6273415824859883E2
32,.6789477852949548E2
34,.7238664074653405E2
36,.762499965955085E2
38,.7954663185655737E2
40,.8234638291004245E2
42,.8471864994759946E2
44,.8672772077456016E2
46,.8843065983368795E2
48,.8987676120504025E2
50,.9110786381834188E2
52,.9215908022000162E2
54,.9305967295463814E2
56,.9383393278560969E2
58,.9450198688002113E2
60,.9508050796698705E2
65,.9622015235032131E2
70,.9704015874761721E2
75,.97642532727717E2
80,.9809355581302891E2
85,.9843718171483331E2
90,.9870315434346025E2
95,.9891199709041515E2
100,.9907813309887626E2


==> data/dash.csv <==
pO2,SHbO2.D
0,0
1,1.7897337577968053E-2
2,.0011222974369926972E2
4,.007002823084717802E2
6,.020234346751952088E2
8,.04238811995458391E2
10,.0740387339783674E2
12,.11475227054303691E2
14,.16320219350478676E2
16,.21742523863270805E2
18,.2751577742087021E2
20,.33416567230109573E2
22,.3924960959525668E2
24,.4486190502242117E2
26,.501465324130687E2
28,.5503902133077982E2
30,.5950974008865688E2
32,.635550980253789E2
34,.6718933418830714E2
36,.7043774048331658E2
38,.7333153221119559E2
40,.759042287799556E2
42,.7818926319004798E2
44,.8021851608004943E2
46,.8202150559999504E2
48,.8362501957532582E2
50,.8505303141533649E2
52,.8632678772282769E2
54,.8746499154925339E2
56,.8848403154799905E2
58,.8939822573952928E2
60,.9022006114239479E2
65,.9193858538839997E2
70,.9327937508035061E2
75,.943387589536815E2
80,.9518586957194545E2
85,.9587085363671598E2
90,.9643051412032342E2
95,.9689218587844304E2
100,.9727641219813424E2


==> data/hill.csv <==
pO2,SHbO2.H
0,0
1,1.511841620201251E-2
2,9.815816792699177E-2
4,.0063440990222276795E2
6,.018722852732147303E2
8,.03983464550743676E2
10,.07044452930859584E2
12,.11030664411193554E2
14,.15823683085051732E2
16,.21234111364268546E2
18,.27034815461807654E2
20,.32995612282839765E2
22,.3891120921832011E2
24,.4461804831965144E2
26,.5E2
28,.549856651117676E2
30,.5954090948576596E2
32,.6365974381356405E2
34,.6735560091474604E2
36,.7065404161967549E2
38,.735871926563795E2
40,.7618980613671893E2
42,.7849665177129055E2
44,.8054091654959263E2
46,.8235332014574637E2
48,.8396171274011184E2
50,.8539098166612171E2
52,.8666314426231786E2
54,.8779754387609934E2
56,.8881109488818616E2
58,.8971854288202259E2
60,.9053271979557824E2
65,.9222978273875754E2
70,.9354795163918271E2
75,.9458515996741111E2
80,.9541134816120903E2
85,.9607701678674497E2
90,.9661907046734861E2
95,.9706481068966476E2
100,.9743467967985384E2


==> data/r1s1.csv <==
pO2,SHbO2.R1s1
1,.006E2
2,.0119E2
4,.0256E2
6,.0437E2
8,.0668E2
10,.0958E2
12,.1296E2
14,.1689E2
16,.214E2
18,.265E2
20,.3212E2
22,.376E2
24,.4314E2
26,.4827E2
28,.5316E2
30,.5754E2
32,.6169E2
34,.6516E2
36,.6863E2
38,.7194E2
40,.7469E2
42,.7729E2
44,.7955E2
46,.8171E2
48,.8352E2
50,.8508E2
52,.8659E2
54,.877E2
56,.8893E2
58,.8995E2
60,.9085E2
65,.9273E2
70,.9406E2
75,.951E2
80,.9584E2
85,.9642E2
90,.9688E2
95,.9725E2
100,.9749E2

